Periodic X-ray Sources in the Galactic Bulge: Application of the Gregory-Loredo Algorithm

We present a systematic study of periodic X-ray sources in the Limiting Window (LW), a $\sim$70 arcmin$^2$ field representative of the inner Galactic bulge and the target of $\sim$1 Ms Chandra observations. Using the Gregory-Loredo algorithm, which applies Bayes's theorem to the phase-folded light curve and is well-suited for irregularly sampled X-ray data, we detect 25 periodic signals in 23 discrete sources, among which 15 signals are new discoveries and two sources show dual periods. The vast majority of the 23 periodic sources are classified as magnetic cataclysmic variables (CVs), based on their period range, X-ray luminosities, spectral properties, and phase-folded light curves that are characteristic of spin modulation. Meanwhile, there is a paucity of non-magnetic CVs seen as periodic sources, which can be understood as due to a low detection efficiency for eclipsing sources. Under reasonable assumptions about the geometry of magnetic CVs and a large set of simulated X-ray light curves, we estimate the fraction of magnetic CVs in the inner Galactic bulge to be $\lesssim$23%, which is similar to that in the solar neighborhood. There is an apparent lack of long-period ($\gtrsim$3.3 hours) CVs in the LW, when contrasted with the range of known CVs in the solar neighborhood. We suggest that this might be an age effect, in the sense that CVs in the inner bulge are more evolved systems and have substantially shrunk their orbits.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
